Tycoon: an Implementation of a Distributed, Market-based Resource Allocation System

Distributed clusters like the Grid and PlanetLab enable the same statistical multiplexing efficiency gains for computing as the Internet provides for networking. One major challenge is allocating resources in an economically efficient and low-latency way. A common solution is proportional share, where users each get resources in proportion to their pre-defined weight. However, this does not allow users to differentiate the value of their jobs. This leads to economic inefficiency. In contrast, systems that require reservations impose a high latency (typically minutes to hours) to acquire resources. We present Tycoon, a market based distributed resource allocation system based on proportional share. The key advantages of Tycoon are that it allows users to differentiate the value of their jobs, its resource acquisition latency is limited only by communication delays, and it imposes no manual bidding overhead on users. We present experimental results using a prototype implementation of our design.

==> figures/changebid/experiment.txt <==
# notes and commands used during the experiment

# update the project directory

export TUSER=tycoon_david 
for h in $hosts; do  
   ssh  -o StrictHostKeyChecking=no -o BatchMode=yes -x -a \
      $TUSER@$h bash -s < testscript &
done

export TUSER=tycoon_chris
for h in $hosts; do  
   ssh  -o StrictHostKeyChecking=no -o BatchMode=yes -x -a \
      $TUSER@$h bash -s < testscript &
done

# copy back files
copyback.sh

rm `find /tmp/projects/ -name \*jpg\*`

for h in $hosts ; do
  ssh -x tycoon_david@$h 'rm -f `find /tmp/share/share/projects -name \*jpg\*`' &
done

for h in $hosts ; do
  echo $h ` ssh -x tycoon_david@$h 'find /tmp/share/share/projects -name \*jpg\*'` &
done




TYCOON  host set_interval "" 20000

# first expermient start time
date +%s
1098313480

date +%s
TYCOON  host set_interval "" 300
from 1098313665 to 1098313691



# jobstart
1098317740


# refund time
1098317915 1098317954

 (ls --time-style +%s -l /tmp/projects/tycoon/*jpg*| cut -c 44-54 | sort | awk '{print $0-1098317740, NR}' ; echo "
 
175 0
175 200
 
214 0
214 200
") > data2

gnuplot
plot 'data2' w l


# second experiment

initial funds $10

interval 100000

chris job start 1098374753

interval 10000

david job start 1098374971   # after 220 seconds


first: last price
15.9.176.218 3.47236116298e-07

then 15.9.176.218 0.00105768224006

david got share 90%

david job end
1098375560

ls --time-style +%s -l /tmp/p_david/projects/tycoon/*jpg*| cut -c 44-54 | awk '{printf("%f\n", $0+rand())}' | sort > david.arrival

user='david2'
interv=20.0
t=[float(x) for x in open(user+'.arrival').read().split()]

def count(med, interv, data):
   return len(filter(lambda x:x>med-interv/2.0 and x<med+interv/2.0, data))

o=open(user+'.rate','w')   
for (a,b) in [(med, count(med,interv,t)/interv) for med in range(min(t),max(t),10)]:
    o.write("%f %f\n" %( a-1098407090.0,b))

o.close()


# experiment 3
# fund $10 spend rate 300

started 1098407090

second job started after 400 seconds

finished at 

new job started 400 seconds after that


awk < /tmp/sharelog '/^109/{if(NR>1) print t-1098407090,s/19; t=$0; s=0} /^15/ {s+=$2}' >avgshare


